Turning Manual Concurrent Memory Reclamation into Automatic Reference Counting

Safe memory reclamation (SMR) schemes are an essential tool for lock-free data structures and concurrent programming. However, manual SMR schemes are notoriously difficult to apply correctly, and automatic schemes, such as reference counting, have been argued for over a decade to be too slow for practical purposes. A recent wave of work has disproved this long-held notion and shown that reference counting can be as scalable as hazard pointers, one of the most common manual techniques. Despite these tremendous improvements, there remains a gap of up to 2x or more in performance between these schemes and faster manual techniques such as epoch-based reclamation (EBR). In this work, we first advance these ideas and show that in many cases, automatic reference counting can in fact be as fast as the fastest manual SMR techniques. We generalize our previous Concurrent Deferred Reference Counting (CDRC) algorithm to obtain a method for converting any standard manual SMR technique into an automatic reference counting technique with a similar performance profile. Our second contribution is extending this framework to support weak pointers, which are reference-counted pointers that automatically break pointer cycles by not contributing to the reference count, thus addressing a common weakness in reference-counted garbage collection. Our experiments with a C++-library implementation show that our automatic techniques perform in line with their manual counterparts, and that our weak pointer implementation outperforms the best known atomic weak pointer library by up to an order of magnitude on high thread counts. All together, we show that the ease of use of automatic memory management can be achieved without significant cost to practical performance or general applicability.

==> graphs/memory-exp-bst-100K-1.txt <==
threads     1           28          56          84          112         144         172         200         
HazardOpt   0.09        0.87        3.19        7.04        12.5        20.66       29.27       38.64       
RCU         0.16        0.96        4.38        9.69        14.28       27.2        112.73      98.49       
Range_new   0.34        2.0         6.33        19.36       39.89       67.04       90.98       91.58       
Hyaline     0.01        0.98        3.25        7.45        13.45       22.77       103.06      98.07       
RCHP        0.16        0.93        3.28        7.33        12.84       21.55       30.95       42.73       
RCEBR       0.4         1.53        4.96        11.28       19.24       31.42       77.93       113.02      
RCIBRGuard  0.89        3.26        12.04       24.61       52.47       79.29       98.45       129.54      
RCHyaline   0.3         0.83        3.03        7.23        12.9        23.29       141.67      117.46      


==> graphs/memory-exp-bst-100K-10.txt <==
threads     1           28          56          84          112         144         172         200         
HazardOpt   0.02        0.94        3.12        7.14        12.63       20.74       27.78       37.76       
RCU         0.3         1.14        4.05        11.7        19.29       40.56       172.09      198.43      
Range_new   0.56        1.78        5.02        12.26       22.76       41.65       163.58      201.07      
Hyaline     -0.21       0.87        3.61        9.43        29.01       87.75       400.47      500.53      
RCHP        -0.01       0.95        3.28        7.4         13.01       21.66       31.84       44.69       
RCEBR       0.46        1.62        4.84        11.64       22.09       85.63       396.4       703.61      
RCIBRGuard  0.82        2.83        7.85        16.18       31.56       54.37       294.89      339.22      
RCHyaline   -0.07       0.89        3.66        9.68        37.14       100.14      1082.92     1000.61     


==> graphs/memory-exp-bst-100K-50.txt <==
threads     1           28          56          84          112         144         172         200         
HazardOpt   -0.06       0.9         3.25        7.17        12.69       20.79       27.06       36.31       
RCU         0.13        1.15        3.81        11.6        32.78       76.26       621.08      758.88      
Range_new   0.38        8.46        13.51       15.15       33.51       80.37       456.86      649.6       
Hyaline     0.19        0.97        4.05        13.68       65.98       151.09      1217.67     1050.45     
RCHP        -0.07       0.98        3.4         7.52        13.34       22.29       34.4        49.22       
RCEBR       0.22        1.62        5.49        24.61       56.02       151.47      1452.66     2256.33     
RCIBRGuard  0.94        2.83        8.26        23.03       36.49       89.49       905.31      1181.39     
RCHyaline   0.03        0.92        4.24        13.86       57.61       270.91      1489.62     1502.12     


==> graphs/memory-exp-bst-100K-50rq.txt <==
threads     1           28          56          84          112         144         172         200         
RCU         0.17        1.17        3.98        8.72        18.36       44.91       158.82      206.47      
Range_new   0.38        1.8         5.07        11.41       21.54       43.32       0           0           
Hyaline     0.25        0.91        3.3         9.94        31.41       73.53       417.05      523.89      
RCHP        0.08        0.94        3.32        7.38        13.02       21.59       31.14       42.23       
RCEBR       0.28        1.74        5.27        13.15       24.44       41.34       275.78      584.02      
RCIBRGuard  1.1         2.78        7.62        15.94       30.72       78.12       394.77      400.05      
RCHyaline   0.1         0.82        3.95        12.49       37.84       102.63      937.14      1014.93     


==> graphs/memory-exp-bst-100M-10.txt <==
threads     1           28          56          84          112         144         172         200         
HazardOpt   -0.01       0.66        3.66        6.66        12.33       20.33       30.33       42.33       
RCU         0.33        1.33        5.33        8.33        14.99       22.0        54.99       73.0        
Range_new   0.33        2.33        4.33        10.99       14.66       28.66       63.33       88.33       
Hyaline     -0.01       2.33        3.0         10.33       12.66       22.33       58.99       72.66       
RCHP        -0.01       0.66        4.0         7.33        13.33       23.33       29.0        39.66       
RCEBR       0.33        0.66        4.33        10.99       21.33       43.33       130.0       173.66      
RCIBRGuard  0.66        2.33        6.0         14.66       23.66       42.99       116.33      159.0       
RCHyaline   -0.01       1.33        4.33        5.0         14.33       22.0        94.33       110.33      


==> graphs/memory-exp-hashtable-100K-10.txt <==
threads     1           28          56          84          112         144         172         200         
HazardOpt   -0.09       0.9         3.14        7.03        12.45       20.5        27.05       35.47       
RCU         0.08        1.07        3.78        12.15       22.5        54.99       264.96      344.54      
Range_new   0.22        1.55        4.42        10.31       21.48       39.88       218.55      272.98      
Hyaline     0.01        0.91        3.38        13.01       36.72       92.78       765.46      770.05      
RCHP        0.03        0.62        2.25        5.06        9.06        15.26       22.83       31.19       
RCEBR       0.12        0.81        2.87        7.91        17.3        33.34       292.35      566.19      
RCIBRGuard  0.35        1.37        3.79        9.09        20.96       52.62       265.74      393.83      
RCHyaline   0.05        0.63        2.47        9.3         36.28       100.15      729.96      658.97      


==> graphs/memory-exp-list-1000-10.txt <==
threads     1           28          56          84          112         144         172         200         
HazardOpt   0.03        0.89        3.11        6.97        12.45       20.39       29.16       39.41       
RCU         0.12        1.08        3.52        7.97        14.32       24.58       47.96       91.72       
Range_new   0.35        2.02        6.73        14.45       26.55       68.3        73.18       85.81       
Hyaline     0.03        0.9         3.13        7.17        12.69       21.28       44.33       67.49       
RCHP        0.02        0.71        12.81       29.41       45.18       70.44       75.23       84.19       
RCEBR       0.12        1.68        15.16       36.66       56.19       84.13       88.84       112.82      
RCIBRGuard  0.69        7.44        33.36       74.68       104.92      154.8       119.38      127.74      
RCHyaline   0.01        0.47        2.6         12.58       28.02       50.41       93.4        120.15      


==> graphs/throughput-exp-bst-100K-1.txt <==
threads     1           28          56          84          112         144         172         200         
HazardOpt   1.52        27.89       54.13       73.23       93.13       118.03      113.56      111.2       
RCU         2.02        40.14       80.72       112.81      144.37      184.67      140.45      154.53      
Range_new   1.94        37.87       76.02       106.6       138.56      180.79      163.2       163.45      
Hyaline     1.9         39.05       80.2        112.93      142.7       197.11      153.08      160.51      
RCHP        1.46        28.64       52.78       73.96       90.28       112.69      95.25       94.55       
RCEBR       2.05        47.31       88.15       117.07      151.53      180.46      142.94      140.66      
RCIBRGuard  1.84        37.09       71.11       101.49      123.68      149.85      112.41      103.78      
RCHyaline   2.06        42.39       85.32       127.82      153.13      211.61      161.91      169.23      


==> graphs/throughput-exp-bst-100K-10.txt <==
threads     1           28          56          84          112         144         172         200         
HazardOpt   1.41        26.32       48.6        66.69       84.83       109.61      89.71       80.91       
RCU         1.95        38.62       73.71       100.67      127.06      159.48      136.74      136.93      
Range_new   1.8         35.72       69.12       94.6        115.46      144.06      130.41      128.1       
Hyaline     1.83        39.13       67.58       93.54       119.49      141.34      125.15      121.01      
RCHP        1.36        26.03       44.42       59.88       74.05       94.83       85.63       80.0        
RCEBR       2.0         41.11       70.19       95.46       118.67      145.09      108.4       100.01      
RCIBRGuard  1.74        37.56       61.96       83.76       102.91      124.11      91.82       86.85       
RCHyaline   2.02        43.17       69.07       95.3        121.74      145.16      110.12      85.49       


==> graphs/throughput-exp-bst-100K-50.txt <==
threads     1           28          56          84          112         144         172         200         
HazardOpt   1.18        20.12       36.5        47.39       59.37       74.6        51.06       42.24       
RCU         1.59        33.92       53.68       71.24       84.53       91.92       52.64       43.82       
Range_new   1.18        26.29       42.62       59.23       70.66       79.82       46.22       40.28       
Hyaline     1.6         28.66       48.76       63.2        75.58       90.65       43.2        30.5        
RCHP        1.16        18.3        28.8        38.66       48.7        57.9        53.35       46.29       
RCEBR       1.74        35.17       49.59       63.02       78.89       87.6        37.45       34.78       
RCIBRGuard  1.43        30.38       42.42       54.82       68.85       75.71       35.12       29.62       
RCHyaline   1.8         32.95       43.17       58.49       70.37       79.02       20.14       16.89       


==> graphs/throughput-exp-bst-100K-50rq.txt <==
threads     1           28          56          84          112         144         172         200         
RCU         0.44        7.64        13.55       18.55       22.67       27.27       26.1        24.79       
Range_new   0.44        7.65        13.41       17.55       22.24       26.57       0           0           
Hyaline     0.45        7.97        13.61       18.23       22.22       26.4        23.36       23.24       
RCHP        0.26        3.32        3.19        2.76        3.1         3.13        3.11        3.03        
RCEBR       0.41        7.68        12.55       15.99       19.57       24.34       20.93       18.2        
RCIBRGuard  0.37        6.84        11.92       15.58       19.57       24.16       19.56       18.96       
RCHyaline   0.42        7.46        12.13       15.94       20.1        23.01       18.98       16.33       


==> graphs/throughput-exp-bst-100M-10.txt <==
threads     1           28          56          84          112         144         172         200         
HazardOpt   0.2         5.1         10.56       15.81       21.63       27.27       25.1        25.26       
RCU         0.21        5.37        11.37       16.69       23.4        29.89       29.68       28.82       
Range_new   0.21        5.35        11.09       16.47       22.33       29.55       27.07       26.92       
Hyaline     0.2         5.37        11.62       16.53       22.74       30.07       28.6        28.71       
RCHP        0.2         4.97        10.49       15.34       20.9        26.89       24.99       23.78       
RCEBR       0.21        5.4         11.11       16.85       23.14       28.92       25.76       24.93       
RCIBRGuard  0.18        4.84        9.93        15.73       22.82       29.49       25.01       23.43       
RCHyaline   0.21        5.55        11.65       16.92       23.39       29.69       29.34       29.22       


==> graphs/throughput-exp-hashtable-100K-10.txt <==
threads     1           28          56          84          112         144         172         200         
HazardOpt   6.47        117.33      213.94      277.38      349.35      421.14      311.81      232.3       
RCU         7.85        151.64      249.47      334.74      408.23      463.79      382.97      351.84      
Range_new   7.46        141.77      237.3       301.57      371.85      462.29      411.03      383.45      
Hyaline     6.45        126.77      222.45      284.61      356.49      424.76      353.5       331.42      
RCHP        6.88        127.75      206.97      287.81      346.6       411.42      351.84      309.21      
RCEBR       7.53        141.46      220.36      290.49      359.86      417.58      312.84      277.28      
RCIBRGuard  7.39        141.36      221.54      286.69      356.53      399.5       330.58      280.35      
RCHyaline   7.06        131.62      212.61      270.7       321.81      394.72      228.19      185.12      


==> graphs/throughput-exp-list-1000-10.txt <==
threads     1           28          56          84          112         144         172         200         
HazardOpt   0.12        1.87        3.79        4.54        6.3         7.14        7.17        7.36        
RCU         0.39        4.45        8.95        11.93       15.31       18.41       18.26       17.52       
Range_new   0.3         4.35        8.41        10.93       14.19       18.52       16.25       16.09       
Hyaline     0.39        3.66        8.17        11.63       14.87       19.34       17.9        18.11       
RCHP        0.13        2.3         4.32        5.83        7.07        9.2         7.71        7.36        
RCEBR       0.24        3.58        6.19        8.99        10.79       12.92       10.19       9.54        
RCIBRGuard  0.22        3.4         6.42        8.56        10.69       12.44       10.07       9.42        
RCHyaline   0.24        3.6         6.78        9.1         11.34       15.11       12.29       11.92       

